Power-Estimation Trade-off of Vector-valued Witsenhausen Counterexample with Causal Decoder

The vector-valued extension of the famous Witsenhausen counterexample setup is studied where the encoder, i.e. the first decision maker, non-causally knows and encodes the i.i.d. state sequence and the decoder, i.e. the second decision maker, causally estimates the interim state. The coding scheme is transferred from the finite alphabet coordination problem for which it is proved to be optimal. The extension to the Gaussian setup is based on a non-standard weak typicality approach and requires a careful average estimation error analysis since the interim state is estimated by the decoder. We provide a single-letter expression that characterizes the optimal trade-off between the Witsenhausen power cost and estimation cost. The two auxiliary random variables improve the communication with the decoder, while performing the dual role of the channel input, which also controls the state of the system. Interestingly, we show that a pair of discrete and continuous auxiliary random variables, outperforms both Witsenhausen two point strategy and the best affine policies. The optimal choice of random variables remains unknown.

==> data/DataTwoPoint_0.15_0.01.dat <==
0.15,1e-12
0.14747,1.6956e-05
0.14497,6.7464e-05
0.14251,0.00015051
0.14009,0.00026447
0.13769,0.00040715
0.13533,0.00057593
0.13301,0.00076779
0.13071,0.00097949
0.12846,0.0012076
0.12623,0.0014485
0.12404,0.0016989
0.12189,0.001955
0.11976,0.0022137
0.11768,0.0024716
0.11562,0.0027258
0.1136,0.0029734
0.11162,0.0032119
0.10966,0.003439
0.10775,0.0036525
0.10586,0.0038508
0.10401,0.0040324
0.10219,0.0041959
0.10041,0.0043406
0.098663,0.0044656
0.096948,0.0045706
0.095267,0.0046554
0.093621,0.0047198
0.092008,0.0047643
0.090429,0.0047891
0.088884,0.0047948
0.087373,0.0047822
0.085896,0.0047522
0.084453,0.0047056
0.083044,0.0046435
0.081669,0.0045672
0.080328,0.0044777
0.079021,0.0043763
0.077748,0.0042643
0.076508,0.0041429
0.075303,0.0040133
0.074132,0.003877
0.072994,0.0037349
0.071891,0.0035884
0.070821,0.0034385
0.069786,0.0032864
0.068784,0.003133
0.067816,0.0029793
0.066883,0.0028261
0.065983,0.0026744
0.065117,0.0025247
0.064285,0.0023778
0.063487,0.0022342
0.062724,0.0020944
0.061994,0.0019589
0.061298,0.0018281
0.060635,0.0017022
0.060007,0.0015815
0.059413,0.0014661
0.058853,0.0013562
0.058327,0.0012518
0.057834,0.0011531
0.057376,0.0010598
0.056952,0.0009721
0.056561,0.00088977
0.056205,0.00081273
0.055882,0.00074083
0.055593,0.00067392
0.055339,0.00061181
0.055118,0.0005543
0.054931,0.00050118
0.054779,0.00045226
0.05466,0.00040729
0.054575,0.00036608
0.054524,0.00032838
0.054507,0.00029399
0.054524,0.00026269
0.054575,0.00023427
0.05466,0.00020851
0.054779,0.00018523
0.054931,0.00016423
0.055118,0.00014534
0.055339,0.00012837
0.055594,0.00011317
0.055882,9.9575e-05
0.056205,8.7451e-05
0.056561,7.6657e-05
0.056952,6.707e-05
0.057376,5.8571e-05
0.057834,5.1054e-05
0.058327,4.4418e-05
0.058853,3.8573e-05
0.059413,3.3435e-05
0.060007,2.8927e-05
0.060636,2.4981e-05
0.061298,2.1533e-05
0.061994,1.8527e-05
0.062724,1.5912e-05
0.063488,1.364e-05
0.064286,1.1672e-05
0.065117,9.9687e-06
0.065983,8.4988e-06
0.066883,7.2324e-06
0.067817,6.1435e-06
0.068784,5.2091e-06
0.069786,4.4088e-06
0.070822,3.7247e-06
0.071891,3.141e-06
0.072995,2.644e-06
0.074132,2.2216e-06
0.075303,1.8634e-06
0.076509,1.5601e-06
0.077748,1.3038e-06
0.079021,1.0877e-06
0.080328,9.0573e-07
0.08167,7.5287e-07
0.083045,6.2469e-07
0.084454,5.1741e-07
0.085897,4.2779e-07
0.087374,3.5305e-07
0.088885,2.9086e-07
0.090429,2.3919e-07
0.092008,1.9635e-07
0.093621,1.609e-07
0.095268,1.3162e-07
0.096948,1.0747e-07
0.098663,8.7597e-08
0.10041,7.1272e-08
0.10219,5.7888e-08
0.10401,4.6933e-08
0.10586,3.7984e-08
0.10775,3.0688e-08
0.10966,2.4749e-08
0.11162,1.9924e-08
0.1136,1.6012e-08
0.11562,1.2845e-08
0.11768,1.0286e-08
0.11976,8.2226e-09
0.12189,6.5615e-09
0.12404,5.2268e-09
0.12623,4.1562e-09
0.12846,3.2992e-09
0.13071,2.6142e-09
0.13301,2.0679e-09
0.13533,1.6328e-09
0.13769,1.287e-09
0.14009,1.0127e-09
0.14251,7.9545e-10
0.14497,6.2371e-10
0.14747,4.8819e-10
0.15,3.8145e-10


==> data/DataTwoPoint_0.1_0.01.dat <==
0.099999,1e-12
0.098313,1.1312e-05
0.096649,4.508e-05
0.095008,0.00010085
0.09339,0.00017789
0.091794,0.00027518
0.090221,0.00039151
0.088671,0.00052542
0.087143,0.00067532
0.085637,0.00083948
0.084155,0.0010161
0.082695,0.0012032
0.081258,0.001399
0.079843,0.0016015
0.078451,0.0018087
0.077081,0.0020189
0.075735,0.0022302
0.07441,0.0024409
0.073109,0.0026494
0.07183,0.002854
0.070574,0.0030533
0.06934,0.0032459
0.068129,0.0034308
0.066941,0.0036067
0.065775,0.0037726
0.064632,0.0039278
0.063512,0.0040714
0.062414,0.0042029
0.061339,0.0043218
0.060286,0.0044276
0.059256,0.0045201
0.058249,0.0045992
0.057264,0.0046647
0.056302,0.0047168
0.055363,0.0047554
0.054446,0.0047809
0.053552,0.0047936
0.052681,0.0047937
0.051832,0.0047816
0.051006,0.004758
0.050202,0.0047232
0.049421,0.0046779
0.048663,0.0046226
0.047927,0.004558
0.047214,0.0044847
0.046524,0.0044035
0.045856,0.0043149
0.045211,0.0042197
0.044588,0.0041186
0.043989,0.0040122
0.043411,0.0039013
0.042857,0.0037864
0.042325,0.0036683
0.041816,0.0035476
0.041329,0.0034248
0.040865,0.0033006
0.040424,0.0031754
0.040005,0.0030499
0.039609,0.0029245
0.039235,0.0027997
0.038884,0.0026759
0.038556,0.0025535
0.038251,0.0024328
0.037968,0.0023142
0.037707,0.002198
0.03747,0.0020845
0.037255,0.0019738
0.037062,0.0018662
0.036893,0.0017618
0.036745,0.0016608
0.036621,0.0015633
0.036519,0.0014693
0.03644,0.0013791
0.036383,0.0012925
0.036349,0.0012096
0.036338,0.0011304
0.036349,0.001055
0.036383,0.00098317
0.03644,0.00091498
0.036519,0.00085035
0.036621,0.00078919
0.036745,0.00073143
0.036893,0.00067698
0.037062,0.00062573
0.037255,0.00057758
0.03747,0.00053242
0.037707,0.00049014
0.037968,0.00045061
0.038251,0.00041372
0.038556,0.00037935
0.038885,0.00034738
0.039235,0.00031769
0.039609,0.00029015
0.040005,0.00026466
0.040424,0.0002411
0.040865,0.00021934
0.041329,0.0001993
0.041816,0.00018085
0.042325,0.0001639
0.042857,0.00014835
0.043412,0.00013411
0.043989,0.00012107
0.044589,0.00010917
0.045211,9.8311e-05
0.045856,8.8421e-05
0.046524,7.9425e-05
0.047214,7.1256e-05
0.047927,6.3847e-05
0.048663,5.7136e-05
0.049421,5.1067e-05
0.050202,4.5586e-05
0.051006,4.0643e-05
0.051832,3.619e-05
0.052681,3.2186e-05
0.053552,2.8589e-05
0.054446,2.5363e-05
0.055363,2.2473e-05
0.056302,1.9888e-05
0.057264,1.7579e-05
0.058249,1.5519e-05
0.059256,1.3683e-05
0.060286,1.205e-05
0.061339,1.0599e-05
0.062414,9.3114e-06
0.063512,8.1701e-06
0.064632,7.16e-06
0.065775,6.2671e-06
0.066941,5.479e-06
0.068129,4.7842e-06
0.06934,4.1724e-06
0.070574,3.6345e-06
0.07183,3.1621e-06
0.073109,2.7477e-06
0.074411,2.3848e-06
0.075735,2.0674e-06
0.077082,1.79e-06
0.078451,1.548e-06
0.079843,1.3371e-06
0.081258,1.1536e-06
0.082695,9.9403e-07
0.084155,8.5553e-07
0.085638,7.3545e-07
0.087143,6.3147e-07
0.088671,5.4154e-07
0.090222,4.6386e-07
0.091795,3.9686e-07
0.09339,3.3913e-07
0.095009,2.8945e-07
0.09665,2.4676e-07
0.098314,2.1011e-07
0.1,1.7869e-07


==> data/DataTwoPoint_0.2_0.01.dat <==
0.2,1e-12
0.19663,2.2594e-05
0.1933,8.9747e-05
0.19002,0.00019968
0.18678,0.00034953
0.18359,0.00053557
0.18044,0.00075332
0.17734,0.00099782
0.17429,0.0012638
0.17128,0.0015458
0.16831,0.0018385
0.16539,0.0021365
0.16252,0.0024348
0.15969,0.0027286
0.1569,0.0030137
0.15416,0.0032861
0.15147,0.0035423
0.14882,0.0037793
0.14622,0.0039947
0.14366,0.0041866
0.14115,0.0043532
0.13868,0.0044936
0.13626,0.0046073
0.13388,0.0046938
0.13155,0.0047535
0.12926,0.0047869
0.12702,0.0047947
0.12483,0.0047782
0.12268,0.0047385
0.12057,0.0046773
0.11851,0.0045962
0.1165,0.004497
0.11453,0.0043816
0.1126,0.0042519
0.11073,0.0041099
0.10889,0.0039576
0.1071,0.0037967
0.10536,0.0036292
0.10366,0.0034569
0.10201,0.0032813
0.1004,0.0031041
0.098842,0.0029267
0.097326,0.0027504
0.095854,0.0025765
0.094428,0.0024059
0.093048,0.0022396
0.091712,0.0020784
0.090422,0.001923
0.089177,0.0017739
0.087977,0.0016315
0.086823,0.0014961
0.085714,0.001368
0.08465,0.0012473
0.083631,0.0011341
0.082658,0.0010282
0.08173,0.00092956
0.080847,0.00083809
0.08001,0.00075355
0.079218,0.00067569
0.078471,0.00060423
0.077769,0.00053888
0.077112,0.00047931
0.076501,0.0004252
0.075935,0.0003762
0.075415,0.00033197
0.07494,0.00029218
0.074509,0.00025648
0.074125,0.00022457
0.073785,0.00019612
0.073491,0.00017083
0.073242,0.00014843
0.073038,0.00012863
0.07288,0.00011119
0.072767,9.5875e-05
0.072699,8.246e-05
0.072676,7.0744e-05
0.072699,6.054e-05
0.072767,5.1679e-05
0.07288,4.4005e-05
0.073038,3.7377e-05
0.073242,3.167e-05
0.073491,2.6767e-05
0.073785,2.2568e-05
0.074125,1.898e-05
0.07451,1.5924e-05
0.07494,1.3327e-05
0.075415,1.1127e-05
0.075936,9.267e-06
0.076501,7.6993e-06
0.077113,6.3812e-06
0.077769,5.276e-06
0.078471,4.3516e-06
0.079218,3.5806e-06
0.08001,2.939e-06
0.080847,2.4066e-06
0.08173,1.9659e-06
0.082658,1.602e-06
0.083632,1.3024e-06
0.08465,1.0563e-06
0.085714,8.546e-07
0.086823,6.8979e-07
0.087978,5.5543e-07
0.089177,4.4618e-07
0.090422,3.5756e-07
0.091712,2.8587e-07
0.093048,2.28e-07
0.094429,1.8142e-07
0.095855,1.4401e-07
0.097326,1.1405e-07
0.098843,9.0106e-08
0.1004,7.1021e-08
0.10201,5.5846e-08
0.10366,4.381e-08
0.10536,3.4287e-08
0.1071,2.677e-08
0.10889,2.0853e-08
0.11073,1.6205e-08
0.1126,1.2564e-08
0.11453,9.7175e-09
0.1165,7.4986e-09
0.11851,5.7727e-09
0.12057,4.4337e-09
0.12268,3.3973e-09
0.12483,2.5971e-09
0.12702,1.9807e-09
0.12926,1.5071e-09
0.13155,1.144e-09
0.13388,8.664e-10
0.13626,6.5462e-10
0.13868,4.9345e-10
0.14115,3.711e-10
0.14366,2.7843e-10
0.14622,2.0842e-10
0.14882,1.5565e-10
0.15147,1.1597e-10
0.15416,8.6204e-11
0.1569,6.393e-11
0.15969,4.73e-11
0.16252,3.4916e-11
0.16539,2.5714e-11
0.16831,1.8893e-11
0.17128,1.3849e-11
0.17429,1.0129e-11
0.17734,7.3903e-12
0.18044,5.3798e-12
0.18359,3.9072e-12
0.18678,2.8311e-12
0.19002,2.0467e-12
0.1933,1.4761e-12
0.19663,1.0622e-12
0.2,7.6256e-13


==> data/DataTwoPoint_10_1.dat <==
10,1e-12
9.8314,0.0011306
9.665,0.0045068
9.5009,0.010083
9.339,0.017786
9.1795,0.027516
9.0221,0.039147
8.8671,0.052538
8.7143,0.067528
8.5638,0.083944
8.4155,0.1016
8.2695,0.12032
8.1258,0.13989
7.9843,0.16014
7.8451,0.18087
7.7082,0.20189
7.5735,0.22302
7.4411,0.24409
7.3109,0.26493
7.183,0.28539
7.0574,0.30532
6.934,0.32459
6.8129,0.34307
6.6941,0.36066
6.5775,0.37726
6.4632,0.39278
6.3512,0.40714
6.2414,0.42029
6.1339,0.43218
6.0286,0.44276
5.9256,0.45201
5.8249,0.45992
5.7264,0.46647
5.6302,0.47168
5.5363,0.47554
5.4446,0.47809
5.3552,0.47936
5.2681,0.47937
5.1832,0.47816
5.1006,0.4758
5.0202,0.47232
4.9421,0.46779
4.8663,0.46226
4.7927,0.4558
4.7214,0.44848
4.6524,0.44035
4.5856,0.43149
4.5211,0.42198
4.4589,0.41186
4.3989,0.40123
4.3412,0.39013
4.2857,0.37865
4.2325,0.36684
4.1816,0.35476
4.1329,0.34248
4.0865,0.33006
4.0424,0.31755
4.0005,0.305
3.9609,0.29246
3.9235,0.27997
3.8884,0.26759
3.8556,0.25535
3.8251,0.24328
3.7968,0.23143
3.7707,0.21981
3.747,0.20845
3.7255,0.19738
3.7062,0.18662
3.6893,0.17618
3.6745,0.16608
3.6621,0.15633
3.6519,0.14693
3.644,0.13791
3.6383,0.12925
3.6349,0.12096
3.6338,0.11305
3.6349,0.1055
3.6383,0.098318
3.644,0.091499
3.6519,0.085036
3.6621,0.07892
3.6745,0.073144
3.6893,0.067698
3.7062,0.062573
3.7255,0.057758
3.747,0.053242
3.7707,0.049014
3.7968,0.045061
3.8251,0.041373
3.8556,0.037936
3.8885,0.034739
3.9235,0.031769
3.9609,0.029016
4.0005,0.026466
4.0424,0.02411
4.0865,0.021935
4.1329,0.01993
4.1816,0.018085
4.2325,0.01639
4.2857,0.014835
4.3412,0.013411
4.3989,0.012107
4.4589,0.010917
4.5211,0.0098311
4.5856,0.0088421
4.6524,0.0079426
4.7214,0.0071257
4.7927,0.0063847
4.8663,0.0057137
4.9421,0.0051068
5.0202,0.0045586
5.1006,0.0040643
5.1832,0.0036191
5.2681,0.0032186
5.3552,0.002859
5.4446,0.0025363
5.5363,0.0022474
5.6302,0.0019889
5.7264,0.0017579
5.8249,0.0015519
5.9256,0.0013684
6.0286,0.001205
6.1339,0.0010599
6.2414,0.00093114
6.3512,0.00081701
6.4632,0.000716
6.5775,0.00062672
6.6941,0.0005479
6.8129,0.00047842
6.934,0.00041724
7.0574,0.00036345
7.183,0.00031621
7.3109,0.00027478
7.4411,0.00023848
7.5735,0.00020674
7.7082,0.000179
7.8451,0.0001548
7.9843,0.00013371
8.1258,0.00011536
8.2695,9.9404e-05
8.4155,8.5553e-05
8.5638,7.3545e-05
8.7143,6.3147e-05
8.8671,5.4154e-05
9.0222,4.6386e-05
9.1795,3.9686e-05
9.339,3.3913e-05
9.5009,2.8945e-05
9.665,2.4676e-05
9.8314,2.1011e-05
10,1.7869e-05


==> data/DataTwoPoint_1_0.1.dat <==
1,1e-12
0.98314,0.00011307
0.9665,0.00045071
0.95009,0.0010084
0.9339,0.0017787
0.91795,0.0027516
0.90221,0.0039148
0.88671,0.0052539
0.87143,0.0067529
0.85638,0.0083945
0.84155,0.01016
0.82695,0.012032
0.81258,0.01399
0.79843,0.016014
0.78451,0.018087
0.77082,0.020189
0.75735,0.022302
0.74411,0.024409
0.73109,0.026493
0.7183,0.028539
0.70574,0.030532
0.6934,0.032459
0.68129,0.034308
0.66941,0.036066
0.65775,0.037726
0.64632,0.039278
0.63512,0.040714
0.62414,0.042029
0.61339,0.043218
0.60286,0.044276
0.59256,0.045201
0.58249,0.045992
0.57264,0.046647
0.56302,0.047168
0.55363,0.047554
0.54446,0.047809
0.53552,0.047936
0.52681,0.047937
0.51832,0.047816
0.51006,0.04758
0.50202,0.047232
0.49421,0.046779
0.48663,0.046226
0.47927,0.04558
0.47214,0.044848
0.46524,0.044035
0.45856,0.043149
0.45211,0.042197
0.44589,0.041186
0.43989,0.040123
0.43412,0.039013
0.42857,0.037865
0.42325,0.036683
0.41816,0.035476
0.41329,0.034248
0.40865,0.033006
0.40424,0.031755
0.40005,0.0305
0.39609,0.029246
0.39235,0.027997
0.38884,0.026759
0.38556,0.025535
0.38251,0.024328
0.37968,0.023143
0.37707,0.021981
0.3747,0.020845
0.37255,0.019738
0.37062,0.018662
0.36893,0.017618
0.36745,0.016608
0.36621,0.015633
0.36519,0.014693
0.3644,0.013791
0.36383,0.012925
0.36349,0.012096
0.36338,0.011305
0.36349,0.01055
0.36383,0.0098318
0.3644,0.0091499
0.36519,0.0085035
0.36621,0.007892
0.36745,0.0073144
0.36893,0.0067698
0.37062,0.0062573
0.37255,0.0057758
0.3747,0.0053242
0.37707,0.0049014
0.37968,0.0045061
0.38251,0.0041373
0.38556,0.0037936
0.38885,0.0034738
0.39235,0.0031769
0.39609,0.0029016
0.40005,0.0026466
0.40424,0.002411
0.40865,0.0021935
0.41329,0.001993
0.41816,0.0018085
0.42325,0.001639
0.42857,0.0014835
0.43412,0.0013411
0.43989,0.0012107
0.44589,0.0010917
0.45211,0.00098311
0.45856,0.00088421
0.46524,0.00079426
0.47214,0.00071256
0.47927,0.00063847
0.48663,0.00057136
0.49421,0.00051068
0.50202,0.00045586
0.51006,0.00040643
0.51832,0.00036191
0.52681,0.00032186
0.53552,0.0002859
0.54446,0.00025363
0.55363,0.00022474
0.56302,0.00019889
0.57264,0.00017579
0.58249,0.00015519
0.59256,0.00013684
0.60286,0.0001205
0.61339,0.00010599
0.62414,9.3114e-05
0.63512,8.1701e-05
0.64632,7.16e-05
0.65775,6.2672e-05
0.66941,5.479e-05
0.68129,4.7842e-05
0.6934,4.1724e-05
0.70574,3.6345e-05
0.7183,3.1621e-05
0.73109,2.7477e-05
0.74411,2.3848e-05
0.75735,2.0674e-05
0.77082,1.79e-05
0.78451,1.548e-05
0.79843,1.3371e-05
0.81258,1.1536e-05
0.82695,9.9403e-06
0.84155,8.5553e-06
0.85638,7.3545e-06
0.87143,6.3147e-06
0.88671,5.4154e-06
0.90222,4.6386e-06
0.91795,3.9686e-06
0.9339,3.3913e-06
0.95009,2.8945e-06
0.9665,2.4676e-06
0.98314,2.1011e-06
1,1.7869e-06


==> data/DataTwoPoint_1_1.dat <==
1,1e-12
0.98314,0.00011319
0.9665,0.00045254
0.95009,0.0010176
0.9339,0.0018076
0.91795,0.0028215
0.90221,0.004058
0.88671,0.0055152
0.87143,0.0071914
0.85638,0.0090842
0.84155,0.011191
0.82695,0.01351
0.81258,0.016036
0.79843,0.018768
0.78451,0.021701
0.77082,0.024832
0.75735,0.028157
0.74411,0.031672
0.73109,0.035372
0.7183,0.039252
0.70574,0.043308
0.6934,0.047535
0.68129,0.051929
0.66941,0.056482
0.65775,0.061192
0.64632,0.066051
0.63512,0.071054
0.62414,0.076197
0.61339,0.081472
0.60286,0.086874
0.59256,0.092397
0.58249,0.098036
0.57264,0.10378
0.56302,0.10964
0.55363,0.11558
0.54446,0.12162
0.53552,0.12775
0.52681,0.13395
0.51832,0.14023
0.51006,0.14657
0.50202,0.15297
0.49421,0.15943
0.48663,0.16594
0.47927,0.17249
0.47214,0.17907
0.46524,0.18569
0.45856,0.19233
0.45211,0.19899
0.44589,0.20567
0.43989,0.21235
0.43412,0.21903
0.42857,0.22572
0.42325,0.23239
0.41816,0.23905
0.41329,0.24569
0.40865,0.25231
0.40424,0.25889
0.40005,0.26545
0.39609,0.27196
0.39235,0.27843
0.38884,0.28486
0.38556,0.29123
0.38251,0.29754
0.37968,0.3038
0.37707,0.30998
0.3747,0.3161
0.37255,0.32215
0.37062,0.32811
0.36893,0.334
0.36745,0.3398
0.36621,0.34552
0.36519,0.35114
0.3644,0.35667
0.36383,0.36211
0.36349,0.36744
0.36338,0.37267
0.36349,0.37779
0.36383,0.38281
0.3644,0.38772
0.36519,0.39251
0.36621,0.39718
0.36745,0.40174
0.36893,0.40618
0.37062,0.4105
0.37255,0.4147
0.3747,0.41877
0.37707,0.42272
0.37968,0.42653
0.38251,0.43022
0.38556,0.43378
0.38885,0.43721
0.39235,0.44051
0.39609,0.44367
0.40005,0.44671
0.40424,0.4496
0.40865,0.45237
0.41329,0.455
0.41816,0.45749
0.42325,0.45985
0.42857,0.46207
0.43412,0.46416
0.43989,0.46611
0.44589,0.46793
0.45211,0.46961
0.45856,0.47116
0.46524,0.47257
0.47214,0.47385
0.47927,0.475
0.48663,0.47602
0.49421,0.4769
0.50202,0.47766
0.51006,0.47828
0.51832,0.47878
0.52681,0.47914
0.53552,0.47939
0.54446,0.4795
0.55363,0.4795
0.56302,0.47937
0.57264,0.47912
0.58249,0.47875
0.59256,0.47826
0.60286,0.47765
0.61339,0.47693
0.62414,0.4761
0.63512,0.47515
0.64632,0.4741
0.65775,0.47293
0.66941,0.47166
0.68129,0.47029
0.6934,0.46881
0.70574,0.46723
0.7183,0.46555
0.73109,0.46378
0.74411,0.46191
0.75735,0.45995
0.77082,0.4579
0.78451,0.45575
0.79843,0.45353
0.81258,0.45121
0.82695,0.44882
0.84155,0.44634
0.85638,0.44379
0.87143,0.44116
0.88671,0.43846
0.90222,0.43568
0.91795,0.43284
0.9339,0.42993
0.95009,0.42695
0.9665,0.42391
0.98314,0.42081
1,0.41765


==> data/DataTwoPoint_5_0.5.dat <==
5,1e-12
4.9157,0.00056529
4.8325,0.0022534
4.7504,0.0050417
4.6695,0.0088933
4.5897,0.013758
4.5111,0.019574
4.4335,0.026269
4.3572,0.033764
4.2819,0.041972
4.2078,0.050802
4.1348,0.060159
4.0629,0.069947
3.9922,0.080071
3.9226,0.090434
3.8541,0.10094
3.7867,0.11151
3.7205,0.12204
3.6555,0.13247
3.5915,0.1427
3.5287,0.15266
3.467,0.1623
3.4065,0.17154
3.3471,0.18033
3.2888,0.18863
3.2316,0.19639
3.1756,0.20357
3.1207,0.21015
3.0669,0.21609
3.0143,0.22138
2.9628,0.22601
2.9125,0.22996
2.8632,0.23324
2.8151,0.23584
2.7682,0.23777
2.7223,0.23905
2.6776,0.23968
2.634,0.23968
2.5916,0.23908
2.5503,0.2379
2.5101,0.23616
2.4711,0.23389
2.4331,0.23113
2.3964,0.2279
2.3607,0.22424
2.3262,0.22018
2.2928,0.21575
2.2606,0.21099
2.2294,0.20593
2.1994,0.20061
2.1706,0.19507
2.1428,0.18932
2.1163,0.18342
2.0908,0.17738
2.0665,0.17124
2.0433,0.16503
2.0212,0.15877
2.0002,0.1525
1.9804,0.14623
1.9618,0.13999
1.9442,0.1338
1.9278,0.12768
1.9125,0.12164
1.8984,0.11571
1.8854,0.1099
1.8735,0.10422
1.8627,0.09869
1.8531,0.093308
1.8446,0.088089
1.8373,0.083039
1.831,0.078164
1.826,0.073467
1.822,0.068954
1.8192,0.064624
1.8175,0.060481
1.8169,0.056523
1.8175,0.052749
1.8192,0.049159
1.822,0.04575
1.826,0.042518
1.831,0.03946
1.8373,0.036572
1.8446,0.033849
1.8531,0.031287
1.8627,0.028879
1.8735,0.026621
1.8854,0.024507
1.8984,0.022531
1.9125,0.020686
1.9278,0.018968
1.9442,0.017369
1.9618,0.015885
1.9804,0.014508
2.0002,0.013233
2.0212,0.012055
2.0433,0.010967
2.0665,0.009965
2.0908,0.0090427
2.1163,0.0081952
2.1429,0.0074177
2.1706,0.0067053
2.1994,0.0060537
2.2294,0.0054585
2.2606,0.0049156
2.2928,0.0044211
2.3262,0.0039713
2.3607,0.0035628
2.3964,0.0031924
2.4331,0.0028568
2.4711,0.0025534
2.5101,0.0022793
2.5503,0.0020322
2.5916,0.0018095
2.634,0.0016093
2.6776,0.0014295
2.7223,0.0012682
2.7682,0.0011237
2.8151,0.00099443
2.8632,0.00087896
2.9125,0.00077595
2.9628,0.00068418
3.0143,0.00060252
3.0669,0.00052996
3.1207,0.00046557
3.1756,0.00040851
3.2316,0.000358
3.2888,0.00031336
3.3471,0.00027395
3.4065,0.00023921
3.467,0.00020862
3.5287,0.00018172
3.5915,0.0001581
3.6555,0.00013739
3.7205,0.00011924
3.7867,0.00010337
3.8541,8.9501e-05
3.9226,7.7401e-05
3.9922,6.6856e-05
4.0629,5.7679e-05
4.1348,4.9702e-05
4.2078,4.2777e-05
4.2819,3.6773e-05
4.3572,3.1573e-05
4.4336,2.7077e-05
4.5111,2.3193e-05
4.5897,1.9843e-05
4.6695,1.6956e-05
4.7504,1.4472e-05
4.8325,1.2338e-05
4.9157,1.0505e-05
5,8.9346e-06


==> data/DataTwoPoint_5_1.dat <==
5,1e-12
4.9157,0.00056561
4.8325,0.0022585
4.7504,0.0050673
4.6695,0.0089731
4.5897,0.01395
4.5111,0.019965
4.4335,0.02698
4.3572,0.03495
4.2819,0.043826
4.2078,0.053553
4.1348,0.064074
4.0629,0.075327
3.9922,0.087251
3.9226,0.099778
3.8541,0.11284
3.7867,0.12638
3.7205,0.14031
3.6555,0.15458
3.5915,0.16911
3.5287,0.18384
3.467,0.19871
3.4065,0.21364
3.3471,0.22858
3.2888,0.24347
3.2316,0.25825
3.1756,0.27286
3.1207,0.28725
3.0669,0.30136
3.0143,0.31516
2.9628,0.3286
2.9125,0.34163
2.8632,0.35422
2.8151,0.36633
2.7682,0.37793
2.7223,0.38898
2.6776,0.39947
2.634,0.40937
2.5916,0.41865
2.5503,0.42731
2.5101,0.43532
2.4711,0.44267
2.4331,0.44936
2.3964,0.45538
2.3607,0.46072
2.3262,0.46539
2.2928,0.46938
2.2606,0.4727
2.2294,0.47535
2.1994,0.47735
2.1706,0.47869
2.1428,0.47939
2.1163,0.47947
2.0908,0.47894
2.0665,0.47782
2.0433,0.47611
2.0212,0.47385
2.0002,0.47105
1.9804,0.46773
1.9618,0.46391
1.9442,0.45962
1.9278,0.45487
1.9125,0.4497
1.8984,0.44412
1.8854,0.43816
1.8735,0.43184
1.8627,0.42519
1.8531,0.41824
1.8446,0.411
1.8373,0.4035
1.831,0.39576
1.826,0.38781
1.822,0.37968
1.8192,0.37137
1.8175,0.36293
1.8169,0.35436
1.8175,0.34569
1.8192,0.33694
1.822,0.32813
1.826,0.31928
1.831,0.31041
1.8373,0.30154
1.8446,0.29267
1.8531,0.28384
1.8627,0.27505
1.8735,0.26631
1.8854,0.25765
1.8984,0.24907
1.9125,0.24059
1.9278,0.23222
1.9442,0.22396
1.9618,0.21584
1.9804,0.20785
2.0002,0.2
2.0212,0.1923
2.0433,0.18476
2.0665,0.17739
2.0908,0.17018
2.1163,0.16315
2.1429,0.15629
2.1706,0.14962
2.1994,0.14312
2.2294,0.13681
2.2606,0.13068
2.2928,0.12474
2.3262,0.11898
2.3607,0.11341
2.3964,0.10802
2.4331,0.10282
2.4711,0.097797
2.5101,0.092957
2.5503,0.088296
2.5916,0.08381
2.634,0.079498
2.6776,0.075356
2.7223,0.071381
2.7682,0.067569
2.8151,0.063918
2.8632,0.060424
2.9125,0.057082
2.9628,0.053889
3.0143,0.05084
3.0669,0.047932
3.1207,0.04516
3.1756,0.042521
3.2316,0.040009
3.2888,0.03762
3.3471,0.035351
3.4065,0.033198
3.467,0.031154
3.5287,0.029218
3.5915,0.027384
3.6555,0.025649
3.7205,0.024008
3.7867,0.022457
3.8541,0.020993
3.9226,0.019612
3.9922,0.01831
4.0629,0.017083
4.1348,0.015929
4.2078,0.014843
4.2819,0.013822
4.3572,0.012863
4.4336,0.011963
4.5111,0.011119
4.5897,0.010328
4.6695,0.0095877
4.7504,0.0088944
4.8325,0.0082461
4.9157,0.0076403
5,0.0070745


==> data/Data_DPC_lin_0.15_0.01.dat <==
0,0.009375
0.00014476,0.0088303
0.00028953,0.0083171
0.00043429,0.0078329
0.00057906,0.0073758
0.00072382,0.0069443
0.00086859,0.0065368
0.0010134,0.0061519
0.0011581,0.0057882
0.0013029,0.0054445
0.0014476,0.0051196
0.0015924,0.0048125
0.0017372,0.0045221
0.0018819,0.0042474
0.0020267,0.0039877
0.0021715,0.0037421
0.0023162,0.0035098
0.002461,0.0032901
0.0026058,0.0030823
0.0027505,0.0028857
0.0028953,0.0026998
0.0030401,0.0025241
0.0031848,0.0023579
0.0033296,0.0022008
0.0034744,0.0020524
0.0036191,0.0019121
0.0037639,0.0017796
0.0039087,0.0016544
0.0040534,0.0015363
0.0041982,0.0014248
0.0043429,0.0013196
0.0044877,0.0012205
0.0046325,0.001127
0.0047772,0.0010391
0.004922,0.00095625
0.0050668,0.00087838
0.0052115,0.0008052
0.0053563,0.0007365
0.0055011,0.00067206
0.0056458,0.00061168
0.0057906,0.00055518
0.0059354,0.00050237
0.0060801,0.00045307
0.0062249,0.00040714
0.0063697,0.00036441
0.0065144,0.00032473
0.0066592,0.00028798
0.0068039,0.000254
0.0069487,0.00022269
0.0070935,0.00019391
0.0072382,0.00016756
0.007383,0.00014352
0.0075278,0.0001217
0.0076725,0.00010199
0.0078173,8.4295e-05
0.0079621,6.8531e-05
0.0081068,5.4612e-05
0.0082516,4.2455e-05
0.0083964,3.1982e-05
0.0085411,2.3119e-05
0.0086859,1.5795e-05
0.0088307,9.9434e-06
0.0089754,5.4983e-06
0.0091202,2.3983e-06
0.009265,5.8434e-07
0.0094097,4.3862e-31


==> data/Data_DPC_lin_0.1_0.01.dat <==
0,0.0090909
0.00014094,0.0085676
0.00028187,0.0080753
0.00042281,0.0076102
0.00056374,0.0071709
0.00070468,0.0067557
0.00084561,0.0063632
0.00098655,0.005992
0.0011275,0.005641
0.0012684,0.0053089
0.0014094,0.0049948
0.0015503,0.0046976
0.0016912,0.0044164
0.0018322,0.0041502
0.0019731,0.0038984
0.002114,0.00366
0.002255,0.0034343
0.0023959,0.0032207
0.0025368,0.0030186
0.0026778,0.0028273
0.0028187,0.0026463
0.0029596,0.002475
0.0031006,0.002313
0.0032415,0.0021597
0.0033824,0.0020147
0.0035234,0.0018777
0.0036643,0.0017481
0.0038053,0.0016257
0.0039462,0.0015101
0.0040871,0.001401
0.0042281,0.001298
0.004369,0.0012008
0.0045099,0.0011092
0.0046509,0.0010229
0.0047918,0.00094162
0.0049327,0.00086516
0.0050737,0.00079328
0.0052146,0.00072577
0.0053555,0.00066242
0.0054965,0.00060304
0.0056374,0.00054744
0.0057783,0.00049546
0.0059193,0.00044692
0.0060602,0.00040168
0.0062012,0.00035958
0.0063421,0.00032047
0.006483,0.00028423
0.006624,0.00025072
0.0067649,0.00021983
0.0069058,0.00019143
0.0070468,0.00016542
0.0071877,0.00014169
0.0073286,0.00012014
0.0074696,0.00010067
0.0076105,8.3191e-05
0.0077514,6.7618e-05
0.0078924,5.3865e-05
0.0080333,4.1853e-05
0.0081743,3.1507e-05
0.0083152,2.2753e-05
0.0084561,1.5522e-05
0.0085971,9.749e-06
0.008738,5.3692e-06
0.0088789,2.3227e-06
0.0090199,5.5165e-07
0.0091608,4.2991e-35


==> data/Data_DPC_lin_0.2_0.01.dat <==
0,0.0095238
0.00014684,0.0089673
0.00029368,0.0084429
0.00044052,0.0079485
0.00058735,0.007482
0.00073419,0.0070419
0.00088103,0.0066265
0.0010279,0.0062343
0.0011747,0.0058638
0.0013215,0.0055139
0.0014684,0.0051833
0.0016152,0.0048709
0.0017621,0.0045756
0.0019089,0.0042965
0.0020557,0.0040327
0.0022026,0.0037833
0.0023494,0.0035475
0.0024963,0.0033246
0.0026431,0.0031138
0.0027899,0.0029146
0.0029368,0.0027262
0.0030836,0.0025482
0.0032305,0.0023799
0.0033773,0.0022209
0.0035241,0.0020706
0.003671,0.0019287
0.0038178,0.0017946
0.0039646,0.0016681
0.0041115,0.0015487
0.0042583,0.001436
0.0044052,0.0013298
0.004552,0.0012297
0.0046988,0.0011354
0.0048457,0.0010466
0.0049925,0.000963
0.0051394,0.00088444
0.0052862,0.00081064
0.005433,0.00074137
0.0055799,0.00067641
0.0057267,0.00061557
0.0058735,0.00055863
0.0060204,0.00050543
0.0061672,0.00045578
0.0063141,0.00040953
0.0064609,0.00036651
0.0066077,0.00032658
0.0067546,0.00028959
0.0069014,0.0002554
0.0070483,0.0002239
0.0071951,0.00019496
0.0073419,0.00016846
0.0074888,0.00014429
0.0076356,0.00012234
0.0077824,0.00010253
0.0079293,8.4746e-05
0.0080761,6.8904e-05
0.008223,5.4915e-05
0.0083698,4.2698e-05
0.0085166,3.2173e-05
0.0086635,2.3267e-05
0.0088103,1.5906e-05
0.0089572,1.0022e-05
0.009104,5.5511e-06
0.0092508,2.4296e-06
0.0093977,5.9823e-07
0.0095445,8.0737e-34


==> data/Data_DPC_lin_10_1.dat <==
0,0.90909
0.014094,0.85676
0.028187,0.80753
0.042281,0.76102
0.056374,0.71709
0.070468,0.67557
0.084561,0.63632
0.098655,0.5992
0.11275,0.5641
0.12684,0.53089
0.14094,0.49948
0.15503,0.46976
0.16912,0.44164
0.18322,0.41502
0.19731,0.38984
0.2114,0.366
0.2255,0.34343
0.23959,0.32207
0.25368,0.30186
0.26778,0.28273
0.28187,0.26463
0.29596,0.2475
0.31006,0.2313
0.32415,0.21597
0.33824,0.20147
0.35234,0.18777
0.36643,0.17481
0.38053,0.16257
0.39462,0.15101
0.40871,0.1401
0.42281,0.1298
0.4369,0.12008
0.45099,0.11092
0.46509,0.10229
0.47918,0.094162
0.49327,0.086516
0.50737,0.079328
0.52146,0.072577
0.53555,0.066242
0.54965,0.060304
0.56374,0.054744
0.57783,0.049546
0.59193,0.044692
0.60602,0.040168
0.62012,0.035958
0.63421,0.032047
0.6483,0.028423
0.6624,0.025072
0.67649,0.021983
0.69058,0.019143
0.70468,0.016542
0.71877,0.014169
0.73286,0.012014
0.74696,0.010067
0.76105,0.0083191
0.77514,0.0067618
0.78924,0.0053865
0.80333,0.0041853
0.81743,0.0031507
0.83152,0.0022753
0.84561,0.0015522
0.85971,0.0009749
0.8738,0.00053692
0.88789,0.00023227
0.90199,5.5165e-05
0.91608,0


==> data/Data_DPC_lin_1_0.1.dat <==
0,0.090909
0.0014094,0.085676
0.0028187,0.080753
0.0042281,0.076102
0.0056374,0.071709
0.0070468,0.067557
0.0084561,0.063632
0.0098655,0.05992
0.011275,0.05641
0.012684,0.053089
0.014094,0.049948
0.015503,0.046976
0.016912,0.044164
0.018322,0.041502
0.019731,0.038984
0.02114,0.0366
0.02255,0.034343
0.023959,0.032207
0.025368,0.030186
0.026778,0.028273
0.028187,0.026463
0.029596,0.02475
0.031006,0.02313
0.032415,0.021597
0.033824,0.020147
0.035234,0.018777
0.036643,0.017481
0.038053,0.016257
0.039462,0.015101
0.040871,0.01401
0.042281,0.01298
0.04369,0.012008
0.045099,0.011092
0.046509,0.010229
0.047918,0.0094162
0.049327,0.0086516
0.050737,0.0079328
0.052146,0.0072577
0.053555,0.0066242
0.054965,0.0060304
0.056374,0.0054744
0.057783,0.0049546
0.059193,0.0044692
0.060602,0.0040168
0.062012,0.0035958
0.063421,0.0032047
0.06483,0.0028423
0.06624,0.0025072
0.067649,0.0021983
0.069058,0.0019143
0.070468,0.0016542
0.071877,0.0014169
0.073286,0.0012014
0.074696,0.0010067
0.076105,0.00083191
0.077514,0.00067618
0.078924,0.00053865
0.080333,0.00041853
0.081743,0.00031507
0.083152,0.00022753
0.084561,0.00015522
0.085971,9.749e-05
0.08738,5.3692e-05
0.088789,2.3227e-05
0.090199,5.5165e-06
0.091608,0


==> data/Data_DPC_lin_1_1.dat <==
0,0.5
0.0095082,0.44888
0.019016,0.42523
0.028525,0.4031
0.038033,0.38195
0.047541,0.36177
0.057049,0.34248
0.066558,0.32407
0.076066,0.3065
0.085574,0.28971
0.095082,0.27368
0.10459,0.25838
0.1141,0.24378
0.12361,0.22985
0.13312,0.21657
0.14262,0.20389
0.15213,0.19181
0.16164,0.18029
0.17115,0.1693
0.18066,0.15885
0.19016,0.1489
0.19967,0.1394
0.20918,0.13038
0.21869,0.12179
0.2282,0.11363
0.23771,0.10589
0.24721,0.098528
0.25672,0.091533
0.26623,0.0849
0.27574,0.078615
0.28525,0.072663
0.29475,0.067032
0.30426,0.061709
0.31377,0.056682
0.32328,0.051939
0.33279,0.04747
0.3423,0.043263
0.3518,0.039308
0.36131,0.035597
0.37082,0.03212
0.38033,0.028864
0.38984,0.025825
0.39935,0.022995
0.40885,0.020365
0.41836,0.017928
0.42787,0.015678
0.43738,0.013606
0.44689,0.011706
0.45639,0.0099722
0.4659,0.008398
0.47541,0.0069773
0.48492,0.0057046
0.49443,0.0045743
0.50394,0.0035812
0.51344,0.0027201
0.52295,0.0019861
0.53246,0.0013747
0.54197,0.00088109
0.55148,0.00050108
0.56098,0.00023041
0.57049,6.5049e-05
0.58,1.0833e-06
0.58951,5.3811e-08
0.59902,5.0364e-08
0.60853,6.3752e-08
0.61803,7.1933e-33


==> data/Data_DPC_lin_5_0.5.dat <==
0,0.45455
0.0070468,0.42838
0.014094,0.40376
0.02114,0.38051
0.028187,0.35855
0.035234,0.33779
0.042281,0.31816
0.049327,0.2996
0.056374,0.28205
0.063421,0.26545
0.070468,0.24974
0.077514,0.23488
0.084561,0.22082
0.091608,0.20751
0.098655,0.19492
0.1057,0.183
0.11275,0.17172
0.1198,0.16104
0.12684,0.15093
0.13389,0.14137
0.14094,0.13231
0.14798,0.12375
0.15503,0.11565
0.16208,0.10798
0.16912,0.10074
0.17617,0.093884
0.18322,0.087407
0.19026,0.081287
0.19731,0.075507
0.20436,0.070049
0.2114,0.064899
0.21845,0.06004
0.2255,0.05546
0.23254,0.051144
0.23959,0.047081
0.24664,0.043258
0.25368,0.039664
0.26073,0.036288
0.26778,0.033121
0.27482,0.030152
0.28187,0.027372
0.28892,0.024773
0.29596,0.022346
0.30301,0.020084
0.31006,0.017979
0.3171,0.016023
0.32415,0.014211
0.3312,0.012536
0.33824,0.010991
0.34529,0.0095716
0.35234,0.008271
0.35939,0.0070845
0.36643,0.0060069
0.37348,0.0050334
0.38053,0.0041595
0.38757,0.0033809
0.39462,0.0026932
0.40167,0.0020927
0.40871,0.0015753
0.41576,0.0011377
0.42281,0.00077612
0.42985,0.00048745
0.4369,0.00026846
0.44395,0.00011614
0.45099,2.7583e-05
0.45804,0


==> data/Data_DPC_lin_5_1.dat <==
0,0.83333
0.01314,0.78583
0.02628,0.74189
0.03942,0.70028
0.05256,0.66087
0.0657,0.62353
0.07884,0.58817
0.09198,0.55464
0.10512,0.52285
0.11826,0.49273
0.1314,0.46417
0.14454,0.4371
0.15768,0.41143
0.17082,0.3871
0.18396,0.36402
0.1971,0.34214
0.21024,0.32139
0.22338,0.30172
0.23652,0.28307
0.24966,0.26539
0.2628,0.24864
0.27594,0.23276
0.28908,0.21771
0.30222,0.20346
0.31536,0.18996
0.3285,0.17718
0.34164,0.16508
0.35478,0.15364
0.36792,0.14281
0.38106,0.13258
0.3942,0.12291
0.40734,0.11378
0.42048,0.10516
0.43362,0.097027
0.44676,0.089364
0.4599,0.082146
0.47304,0.075354
0.48618,0.068967
0.49932,0.062969
0.51246,0.057341
0.5256,0.052068
0.53874,0.047133
0.55188,0.042521
0.56502,0.038219
0.57816,0.034213
0.5913,0.03049
0.60444,0.027037
0.61758,0.023844
0.63072,0.020898
0.64386,0.018188
0.657,0.015706
0.67014,0.013441
0.68328,0.011384
0.69642,0.0095255
0.70956,0.0078576
0.7227,0.0063722
0.73584,0.0050613
0.74898,0.0039177
0.76212,0.0029343
0.77526,0.0021043
0.7884,0.0014212
0.80154,0.0008789
0.81468,0.00047136
0.82782,0.00019296
0.84096,3.8236e-05
0.8541,0


==> data/Data_ICw1_0.15_0.01.dat <==
0.025385,0.0039377
0.027692,0.0034386
0.03,0.0030699
0.032308,0.002775
0.034615,0.002519
0.036923,0.0022964
0.039231,0.0020975
0.041538,0.0019152
0.043846,0.0017582
0.046154,0.0016109
0.048462,0.0014808
0.050769,0.0013567
0.053077,0.0012453
0.055385,0.0011472
0.057692,0.0010504
0.06,0.00096734
0.062308,0.00088604
0.064615,0.0008185
0.066923,0.00074691
0.069231,0.00068891
0.071538,0.00063272
0.073846,0.0005784
0.076154,0.00053146
0.078462,0.00048625
0.080769,0.00044803
0.083077,0.00041133
0.085385,0.00037616
0.087692,0.00034251
0.09,0.00031509
0.092308,0.00028892
0.094615,0.00026396
0.096923,0.0002402
0.099231,0.00021763
0.10154,0.00019622
0.10385,0.00017987
0.10615,0.00016437
0.10846,0.00014604
0.11077,0.0001323
0.11308,0.00011934
0.11538,0.00010715
0.11769,9.5694e-05
0.12,8.4963e-05
0.12231,7.4937e-05
0.12462,6.827e-05
0.12692,5.9454e-05
0.12923,5.1295e-05
0.13154,4.378e-05
0.13385,3.6896e-05
0.13615,3.0633e-05
0.13846,2.6739e-05
0.14077,1.9924e-05
0.14308,1.546e-05
0.14538,1.0399e-05
0.14769,6.3345e-06
0.15,4.4081e-06


==> data/Data_ICw1_0.1_0.01.dat <==
0.023077,0.0028034
0.024615,0.0022655
0.026154,0.001955
0.027692,0.0017255
0.029231,0.0015385
0.030769,0.001386
0.032308,0.0012505
0.033846,0.0011331
0.035385,0.0010308
0.036923,0.00094003
0.038462,0.00085732
0.04,0.0007866
0.041538,0.00072038
0.043077,0.00065878
0.044615,0.00060545
0.046154,0.00055315
0.047692,0.00050895
0.049231,0.00046919
0.050769,0.00043041
0.052308,0.00039595
0.053846,0.00036247
0.055385,0.00033314
0.056923,0.00030473
0.058462,0.00028024
0.06,0.00025658
0.061538,0.00023657
0.063077,0.00021728
0.064615,0.0001987
0.066154,0.00018086
0.067692,0.00016625
0.069231,0.00015223
0.070769,0.0001388
0.072308,0.00012595
0.073846,0.00011369
0.075385,0.00010413
0.076923,9.2972e-05
0.078462,8.4342e-05
0.08,7.6141e-05
0.081538,6.8365e-05
0.083077,6.1012e-05
0.084615,5.4079e-05
0.086154,4.7565e-05
0.087692,4.1468e-05
0.089231,3.5788e-05
0.090769,3.0523e-05
0.092308,2.4519e-05
0.093846,2.0183e-05
0.095385,1.6265e-05
0.096923,1.1934e-05
0.098462,7.5849e-06
0.1,7.8339e-06


==> data/Data_ICw1_0.2_0.01.dat <==
0.024615,0.0057188
0.027692,0.0048516
0.030769,0.0043891
0.033846,0.0040157
0.036923,0.0036944
0.04,0.0034013
0.043077,0.0031392
0.046154,0.0028999
0.049231,0.0026837
0.052308,0.0024741
0.055385,0.0022893
0.058462,0.0021091
0.061538,0.0019513
0.064615,0.0018014
0.067692,0.0016604
0.070769,0.001529
0.073846,0.0014079
0.076923,0.0012975
0.08,0.001198
0.083077,0.0011011
0.086154,0.0010069
0.089231,0.00092399
0.092308,0.00085219
0.095385,0.00078305
0.098462,0.00071661
0.10154,0.00065287
0.10462,0.00059961
0.10769,0.00054874
0.11077,0.00050024
0.11385,0.00046133
0.11692,0.00041728
0.12,0.00038238
0.12308,0.0003493
0.12615,0.00031801
0.12923,0.00028845
0.13231,0.00026057
0.13538,0.00023433
0.13846,0.00020967
0.14154,0.00019199
0.14462,0.00017014
0.14769,0.00015476
0.15077,0.00014037
0.15385,0.0001223
0.15692,0.00010993
0.16,9.8427e-05
0.16308,8.774e-05
0.16615,7.4046e-05
0.16923,6.5079e-05
0.17231,5.6824e-05
0.17538,4.925e-05
0.17846,4.2324e-05
0.18154,3.3329e-05
0.18462,2.7824e-05
0.18769,2.2887e-05
0.19077,1.653e-05
0.19385,1.1226e-05
0.19692,5.7558e-06
0.2,2.5593e-06


==> data/Data_ICw1_10_1.dat <==
2.3077,0.92391
2.4615,0.91037
2.6154,0.90031
2.7692,0.89127
2.9231,0.88251
3.0769,0.87412
3.2308,0.86544
3.3846,0.85671
3.5385,0.84792
3.6923,0.83897
3.8462,0.8296
4,0.82045
4.1538,0.81071
4.3077,0.80036
4.4615,0.79017
4.6154,0.7788
4.7692,0.76788
4.9231,0.7568
5.0769,0.74459
5.2308,0.73232
5.3846,0.71885
5.5385,0.7055
5.6923,0.6909
5.8462,0.6767
6,0.66127
6.1538,0.64663
6.3077,0.63086
6.4615,0.61384
6.6154,0.59544
6.7692,0.57857
6.9231,0.56057
7.0769,0.54133
7.2308,0.52078
7.3846,0.49881
7.5385,0.47976
7.6923,0.45504
7.8462,0.43374
8,0.41143
8.1538,0.38809
8.3077,0.36374
8.4615,0.33843
8.6154,0.31222
8.7692,0.28523
8.9231,0.25761
9.0769,0.22956
9.2308,0.19425
9.3846,0.16625
9.5385,0.13892
9.6923,0.10619
9.8462,0.070388
10,0.02769


==> data/Data_ICw1_1_0.1.dat <==
0.23077,0.072996
0.24615,0.068364
0.26154,0.065058
0.27692,0.062195
0.29231,0.059523
0.30769,0.05706
0.32308,0.054611
0.33846,0.052252
0.35385,0.04998
0.36923,0.047769
0.38462,0.045567
0.4,0.043521
0.41538,0.041452
0.43077,0.039374
0.44615,0.037442
0.46154,0.035414
0.47692,0.033584
0.49231,0.031838
0.50769,0.030037
0.52308,0.028347
0.53846,0.026617
0.55385,0.025026
0.56923,0.023411
0.58462,0.021958
0.6,0.020496
0.61538,0.019214
0.63077,0.017934
0.64615,0.016661
0.66154,0.015399
0.67692,0.014335
0.69231,0.013287
0.70769,0.012257
0.72308,0.011249
0.73846,0.010266
0.75385,0.0094819
0.76923,0.0085508
0.78462,0.0078172
0.8,0.0071092
0.81538,0.0064279
0.83077,0.0057746
0.84615,0.0051505
0.86154,0.0045567
0.87692,0.0039946
0.89231,0.0034651
0.90769,0.0029695
0.92308,0.0023983
0.93846,0.0019819
0.95385,0.0016028
0.96923,0.0011806
0.98462,0.00075332
1,0.00028408


==> data/Data_ICw1_5_0.5.dat <==
1.1538,0.44435
1.2308,0.4343
1.3077,0.42685
1.3846,0.42018
1.4615,0.41373
1.5385,0.40757
1.6154,0.40122
1.6923,0.39486
1.7692,0.38849
1.8462,0.38203
1.9231,0.37532
2,0.3688
2.0769,0.36191
2.1538,0.35465
2.2308,0.34756
2.3077,0.33972
2.3846,0.33227
2.4615,0.32479
2.5385,0.31663
2.6154,0.30854
2.6923,0.29977
2.7692,0.29121
2.8462,0.28199
2.9231,0.27317
3,0.26375
3.0769,0.25497
3.1538,0.24569
3.2308,0.23587
3.3077,0.2255
3.3846,0.21621
3.4615,0.20652
3.5385,0.19642
3.6154,0.18592
3.6923,0.17502
3.7692,0.16583
3.8462,0.15428
3.9231,0.14465
4,0.13487
4.0769,0.12497
4.1538,0.11499
4.2308,0.10499
4.3077,0.095006
4.3846,0.085114
4.4615,0.075378
4.5385,0.065875
4.6154,0.054431
4.6923,0.04574
4.7692,0.037562
4.8462,0.028144
4.9231,0.018271
5,0.0070215


==> data/Data_ICw1_5_1.dat <==
2.0769,0.84985
2.1538,0.82551
2.2308,0.80753
2.3077,0.79135
2.3846,0.77568
2.4615,0.76055
2.5385,0.7457
2.6154,0.73049
2.6923,0.7159
2.7692,0.70019
2.8462,0.68505
2.9231,0.66907
3,0.65335
3.0769,0.63709
3.1538,0.62039
3.2308,0.6034
3.3077,0.58626
3.3846,0.56917
3.4615,0.55065
3.5385,0.53239
3.6154,0.51271
3.6923,0.49359
3.7692,0.47312
3.8462,0.45358
3.9231,0.43283
4,0.41081
4.0769,0.3903
4.1538,0.36875
4.2308,0.34309
4.3077,0.32258
4.3846,0.29804
4.4615,0.27264
4.5385,0.25001
4.6154,0.22338
4.6923,0.19642
4.7692,0.16943
4.8462,0.1393
4.9231,0.11025
5,0.077042


==> data/Data_TermEntropySkew.dat <==
-10,0.89659
-9.9,0.89555
-9.8,0.8945
-9.7,0.89342
-9.6,0.89233
-9.5,0.89121
-9.4,0.89006
-9.3,0.88889
-9.2,0.8877
-9.1,0.88648
-9,0.88524
-8.9,0.88397
-8.8,0.88267
-8.7,0.88134
-8.6,0.87998
-8.5,0.87858
-8.4,0.87716
-8.3,0.8757
-8.2,0.87421
-8.1,0.87268
-8,0.87112
-7.9,0.86951
-7.8,0.86787
-7.7,0.86618
-7.6,0.86446
-7.5,0.86268
-7.4,0.86086
-7.3,0.85899
-7.2,0.85707
-7.1,0.8551
-7,0.85308
-6.9,0.85099
-6.8,0.84885
-6.7,0.84665
-6.6,0.84438
-6.5,0.84205
-6.4,0.83964
-6.3,0.83716
-6.2,0.83461
-6.1,0.83197
-6,0.82925
-5.9,0.82644
-5.8,0.82354
-5.7,0.82054
-5.6,0.81744
-5.5,0.81424
-5.4,0.81092
-5.3,0.80748
-5.2,0.80392
-5.1,0.80023
-5,0.79639
-4.9,0.79241
-4.8,0.78828
-4.7,0.78398
-4.6,0.77951
-4.5,0.77486
-4.4,0.77001
-4.3,0.76495
-4.2,0.75967
-4.1,0.75415
-4,0.74839
-3.9,0.74236
-3.8,0.73604
-3.7,0.72942
-3.6,0.72248
-3.5,0.71518
-3.4,0.7075
-3.3,0.69943
-3.2,0.69091
-3.1,0.68193
-3,0.67245
-2.9,0.66241
-2.8,0.65179
-2.7,0.64052
-2.6,0.62856
-2.5,0.61585
-2.4,0.60232
-2.3,0.5879
-2.2,0.57252
-2.1,0.55608
-2,0.5385
-1.9,0.51969
-1.8,0.49953
-1.7,0.47792
-1.6,0.45475
-1.5,0.42992
-1.4,0.40333
-1.3,0.37492
-1.2,0.34464
-1.1,0.31251
-1,0.27865
-0.9,0.24329
-0.8,0.20682
-0.7,0.16987
-0.6,0.13331
-0.5,0.09831
-0.4,0.066316
-0.3,0.038954
-0.2,0.017883
-0.1,0.0045612
0,0
0.1,0.0045612
0.2,0.017883
0.3,0.038954
0.4,0.066316
0.5,0.09831
0.6,0.13331
0.7,0.16987
0.8,0.20682
0.9,0.24329
1,0.27865
1.1,0.31251
1.2,0.34464
1.3,0.37492
1.4,0.40333
1.5,0.42992
1.6,0.45475
1.7,0.47792
1.8,0.49953
1.9,0.51969
2,0.5385
2.1,0.55608
2.2,0.57252
2.3,0.5879
2.4,0.60232
2.5,0.61585
2.6,0.62856
2.7,0.64052
2.8,0.65179
2.9,0.66241
3,0.67245
3.1,0.68193
3.2,0.69091
3.3,0.69943
3.4,0.7075
3.5,0.71518
3.6,0.72248
3.7,0.72942
3.8,0.73604
3.9,0.74236
4,0.74839
4.1,0.75415
4.2,0.75967
4.3,0.76495
4.4,0.77001
4.5,0.77486
4.6,0.77951
4.7,0.78398
4.8,0.78828
4.9,0.79241
5,0.79639
5.1,0.80023
5.2,0.80392
5.3,0.80748
5.4,0.81092
5.5,0.81424
5.6,0.81744
5.7,0.82054
5.8,0.82354
5.9,0.82644
6,0.82925
6.1,0.83197
6.2,0.83461
6.3,0.83716
6.4,0.83964
6.5,0.84205
6.6,0.84438
6.7,0.84665
6.8,0.84885
6.9,0.85099
7,0.85308
7.1,0.8551
7.2,0.85707
7.3,0.85899
7.4,0.86086
7.5,0.86268
7.6,0.86446
7.7,0.86618
7.8,0.86787
7.9,0.86951
8,0.87112
8.1,0.87268
8.2,0.87421
8.3,0.8757
8.4,0.87716
8.5,0.87858
8.6,0.87998
8.7,0.88134
8.8,0.88267
8.9,0.88397
9,0.88524
9.1,0.88648
9.2,0.8877
9.3,0.88889
9.4,0.89006
9.5,0.89121
9.6,0.89233
9.7,0.89342
9.8,0.8945
9.9,0.89555
10,0.89659


==> data/Data_pure_DPC_0.15_0.01.dat <==
0,0.009375
0.00014476,0.0088309
0.00028953,0.0083177
0.00043429,0.0078334
0.00057906,0.0073764
0.00072382,0.0069449
0.00086859,0.0065374
0.0010134,0.0061524
0.0011581,0.0057887
0.0013029,0.005445
0.0014476,0.00512
0.0015924,0.0048129
0.0017372,0.0045224
0.0018819,0.0042478
0.0020267,0.0039881
0.0021715,0.0037424
0.0023162,0.0035101
0.002461,0.0032904
0.0026058,0.0030825
0.0027505,0.002886
0.0028953,0.0027001
0.0030401,0.0025243
0.0031848,0.0023582
0.0033296,0.0022011
0.0034744,0.0020526
0.0036191,0.0019123
0.0037639,0.0017798
0.0039087,0.0016546
0.0040534,0.0015365
0.0041982,0.001425
0.0043429,0.0013198
0.0044877,0.0012207
0.0046325,0.0011273
0.0047772,0.0010393
0.004922,0.00095646
0.0050668,0.00087858
0.0052115,0.00080541
0.0053563,0.0007367
0.0055011,0.00067226
0.0056458,0.00061188
0.0057906,0.00055537
0.0059354,0.00050256
0.0060801,0.00045326
0.0062249,0.00040732
0.0063697,0.00036459
0.0065144,0.00032491
0.0066592,0.00028814
0.0068039,0.00025417
0.0069487,0.00022285
0.0070935,0.00019406
0.0072382,0.0001677
0.007383,0.00014366
0.0075278,0.00012183
0.0076725,0.00010211
0.0078173,8.4409e-05
0.0079621,6.8637e-05
0.0081068,5.4709e-05
0.0082516,4.2542e-05
0.0083964,3.206e-05
0.0085411,2.3187e-05
0.0086859,1.5853e-05
0.0088307,9.9901e-06
0.0089754,5.5338e-06
0.0091202,2.4223e-06
0.009265,5.9648e-07
0.0094097,4.3862e-31


==> data/Data_pure_DPC_0.1_0.01.dat <==
0,0.0090909
0.00014094,0.0085694
0.00028187,0.008077
0.00042281,0.007612
0.00056374,0.0071726
0.00070468,0.0067573
0.00084561,0.0063648
0.00098655,0.0059936
0.0011275,0.0056426
0.0012684,0.0053106
0.0014094,0.0049965
0.0015503,0.0046993
0.0016912,0.004418
0.0018322,0.0041519
0.0019731,0.0039
0.002114,0.0036615
0.002255,0.0034359
0.0023959,0.0032223
0.0025368,0.0030201
0.0026778,0.0028288
0.0028187,0.0026478
0.0029596,0.0024765
0.0031006,0.0023144
0.0032415,0.0021611
0.0033824,0.0020161
0.0035234,0.001879
0.0036643,0.0017495
0.0038053,0.0016271
0.0039462,0.0015114
0.0040871,0.0014023
0.0042281,0.0012992
0.004369,0.001202
0.0045099,0.0011104
0.0046509,0.001024
0.0047918,0.00094275
0.0049327,0.00086626
0.0050737,0.00079435
0.0052146,0.0007268
0.0053555,0.00066342
0.0054965,0.00060401
0.0056374,0.00054838
0.0057783,0.00049637
0.0059193,0.0004478
0.0060602,0.00040252
0.0062012,0.00036038
0.0063421,0.00032124
0.006483,0.00028496
0.006624,0.00025142
0.0067649,0.00022049
0.0069058,0.00019206
0.0070468,0.00016601
0.0071877,0.00014224
0.0073286,0.00012065
0.0074696,0.00010115
0.0076105,8.363e-05
0.0077514,6.8018e-05
0.0078924,5.4226e-05
0.0080333,4.2176e-05
0.0081743,3.179e-05
0.0083152,2.2996e-05
0.0084561,1.5725e-05
0.0085971,9.9117e-06
0.008738,5.4914e-06
0.0088789,2.4042e-06
0.0090199,5.9213e-07
0.0091608,4.2991e-35


==> data/Data_pure_DPC_0.2_0.01.dat <==
0,0.0095238
0.00014684,0.0089675
0.00029368,0.0084431
0.00044052,0.0079487
0.00058735,0.0074822
0.00073419,0.007042
0.00088103,0.0066266
0.0010279,0.0062343
0.0011747,0.0058638
0.0013215,0.0055139
0.0014684,0.0051833
0.0016152,0.0048709
0.0017621,0.0045756
0.0019089,0.0042965
0.0020557,0.0040327
0.0022026,0.0037833
0.0023494,0.0035475
0.0024963,0.0033246
0.0026431,0.0031138
0.0027899,0.0029146
0.0029368,0.0027262
0.0030836,0.0025482
0.0032305,0.0023799
0.0033773,0.0022209
0.0035241,0.0020706
0.003671,0.0019287
0.0038178,0.0017946
0.0039646,0.0016681
0.0041115,0.0015487
0.0042583,0.001436
0.0044052,0.0013298
0.004552,0.0012297
0.0046988,0.0011354
0.0048457,0.0010466
0.0049925,0.000963
0.0051394,0.00088444
0.0052862,0.00081064
0.005433,0.00074137
0.0055799,0.00067641
0.0057267,0.00061557
0.0058735,0.00055863
0.0060204,0.00050543
0.0061672,0.00045578
0.0063141,0.00040953
0.0064609,0.00036651
0.0066077,0.00032658
0.0067546,0.00028959
0.0069014,0.0002554
0.0070483,0.0002239
0.0071951,0.00019496
0.0073419,0.00016846
0.0074888,0.00014429
0.0076356,0.00012234
0.0077824,0.00010253
0.0079293,8.4746e-05
0.0080761,6.8904e-05
0.008223,5.4915e-05
0.0083698,4.2698e-05
0.0085166,3.2173e-05
0.0086635,2.3267e-05
0.0088103,1.5906e-05
0.0089572,1.0022e-05
0.009104,5.5511e-06
0.0092508,2.4296e-06
0.0093977,5.9823e-07
0.0095445,8.0737e-34


==> data/Data_pure_DPC_10_1.dat <==
0,0.90909
0.014094,0.85694
0.028187,0.8077
0.042281,0.7612
0.056374,0.71726
0.070468,0.67573
0.084561,0.63648
0.098655,0.59936
0.11275,0.56426
0.12684,0.53106
0.14094,0.49965
0.15503,0.46993
0.16912,0.4418
0.18322,0.41519
0.19731,0.39
0.2114,0.36615
0.2255,0.34359
0.23959,0.32223
0.25368,0.30201
0.26778,0.28288
0.28187,0.26478
0.29596,0.24765
0.31006,0.23144
0.32415,0.21611
0.33824,0.20161
0.35234,0.1879
0.36643,0.17495
0.38053,0.16271
0.39462,0.15114
0.40871,0.14023
0.42281,0.12992
0.4369,0.1202
0.45099,0.11104
0.46509,0.1024
0.47918,0.094275
0.49327,0.086626
0.50737,0.079435
0.52146,0.07268
0.53555,0.066342
0.54965,0.060401
0.56374,0.054838
0.57783,0.049637
0.59193,0.04478
0.60602,0.040252
0.62012,0.036038
0.63421,0.032124
0.6483,0.028496
0.6624,0.025142
0.67649,0.022049
0.69058,0.019206
0.70468,0.016601
0.71877,0.014224
0.73286,0.012065
0.74696,0.010115
0.76105,0.008363
0.77514,0.0068018
0.78924,0.0054226
0.80333,0.0042176
0.81743,0.003179
0.83152,0.0022996
0.84561,0.0015725
0.85971,0.00099117
0.8738,0.00054914
0.88789,0.00024042
0.90199,5.9213e-05
0.91608,0


==> data/Data_pure_DPC_1_0.1.dat <==
0,0.090909
0.0014094,0.085694
0.0028187,0.08077
0.0042281,0.07612
0.0056374,0.071726
0.0070468,0.067573
0.0084561,0.063648
0.0098655,0.059936
0.011275,0.056426
0.012684,0.053106
0.014094,0.049965
0.015503,0.046993
0.016912,0.04418
0.018322,0.041519
0.019731,0.039
0.02114,0.036615
0.02255,0.034359
0.023959,0.032223
0.025368,0.030201
0.026778,0.028288
0.028187,0.026478
0.029596,0.024765
0.031006,0.023144
0.032415,0.021611
0.033824,0.020161
0.035234,0.01879
0.036643,0.017495
0.038053,0.016271
0.039462,0.015114
0.040871,0.014023
0.042281,0.012992
0.04369,0.01202
0.045099,0.011104
0.046509,0.01024
0.047918,0.0094275
0.049327,0.0086626
0.050737,0.0079435
0.052146,0.007268
0.053555,0.0066342
0.054965,0.0060401
0.056374,0.0054838
0.057783,0.0049637
0.059193,0.004478
0.060602,0.0040252
0.062012,0.0036038
0.063421,0.0032124
0.06483,0.0028496
0.06624,0.0025142
0.067649,0.0022049
0.069058,0.0019206
0.070468,0.0016601
0.071877,0.0014224
0.073286,0.0012065
0.074696,0.0010115
0.076105,0.0008363
0.077514,0.00068018
0.078924,0.00054226
0.080333,0.00042176
0.081743,0.0003179
0.083152,0.00022996
0.084561,0.00015725
0.085971,9.9117e-05
0.08738,5.4914e-05
0.088789,2.4042e-05
0.090199,5.9213e-06
0.091608,0


==> data/Data_pure_DPC_1_1.dat <==
0,0.5
0.0095082,0.47523
0.019016,0.45155
0.028525,0.42891
0.038033,0.40727
0.047541,0.38657
0.057049,0.36679
0.066558,0.34788
0.076066,0.3298
0.085574,0.31252
0.095082,0.296
0.10459,0.28022
0.1141,0.26513
0.12361,0.25072
0.13312,0.23695
0.14262,0.2238
0.15213,0.21124
0.16164,0.19924
0.17115,0.18779
0.18066,0.17686
0.19016,0.16644
0.19967,0.15649
0.20918,0.14701
0.21869,0.13796
0.2282,0.12935
0.23771,0.12114
0.24721,0.11333
0.25672,0.10589
0.26623,0.098819
0.27574,0.092094
0.28525,0.085704
0.29475,0.079636
0.30426,0.073879
0.31377,0.068419
0.32328,0.063246
0.33279,0.058349
0.3423,0.053717
0.3518,0.049341
0.36131,0.04521
0.37082,0.041316
0.38033,0.037649
0.38984,0.034201
0.39935,0.030965
0.40885,0.027931
0.41836,0.025093
0.42787,0.022444
0.43738,0.019975
0.44689,0.017682
0.45639,0.015557
0.4659,0.013593
0.47541,0.011786
0.48492,0.01013
0.49443,0.0086182
0.50394,0.0072463
0.51344,0.0060089
0.52295,0.0049013
0.53246,0.0039185
0.54197,0.0030562
0.55148,0.0023099
0.56098,0.0016755
0.57049,0.0011488
0.58,0.00072598
0.58951,0.00040326
0.59902,0.000177
0.60853,4.3702e-05
0.61803,7.1933e-33


==> data/Data_pure_DPC_5_0.5.dat <==
0,0.45455
0.0070468,0.42847
0.014094,0.40385
0.02114,0.3806
0.028187,0.35863
0.035234,0.33787
0.042281,0.31824
0.049327,0.29968
0.056374,0.28213
0.063421,0.26553
0.070468,0.24982
0.077514,0.23496
0.084561,0.2209
0.091608,0.20759
0.098655,0.195
0.1057,0.18308
0.11275,0.17179
0.1198,0.16111
0.12684,0.15101
0.13389,0.14144
0.14094,0.13239
0.14798,0.12382
0.15503,0.11572
0.16208,0.10805
0.16912,0.10081
0.17617,0.093952
0.18322,0.087474
0.19026,0.081353
0.19731,0.075572
0.20436,0.070113
0.2114,0.064961
0.21845,0.060101
0.2255,0.055519
0.23254,0.051202
0.23959,0.047137
0.24664,0.043313
0.25368,0.039717
0.26073,0.03634
0.26778,0.033171
0.27482,0.0302
0.28187,0.027419
0.28892,0.024818
0.29596,0.02239
0.30301,0.020126
0.31006,0.018019
0.3171,0.016062
0.32415,0.014248
0.3312,0.012571
0.33824,0.011025
0.34529,0.0096029
0.35234,0.0083005
0.35939,0.0071121
0.36643,0.0060326
0.37348,0.0050573
0.38053,0.0041815
0.38757,0.0034009
0.39462,0.0027113
0.40167,0.0021088
0.40871,0.0015895
0.41576,0.0011498
0.42281,0.00078627
0.42985,0.00049558
0.4369,0.00027457
0.44395,0.00012021
0.45099,2.9606e-05
0.45804,0


==> data/Data_pure_DPC_5_1.dat <==
0,0.83333
0.01314,0.78691
0.02628,0.74295
0.03942,0.70133
0.05256,0.66191
0.0657,0.62456
0.07884,0.58917
0.09198,0.55564
0.10512,0.52385
0.11826,0.49372
0.1314,0.46515
0.14454,0.43806
0.15768,0.41238
0.17082,0.38803
0.18396,0.36494
0.1971,0.34304
0.21024,0.32228
0.22338,0.30259
0.23652,0.28392
0.24966,0.26623
0.2628,0.24946
0.27594,0.23356
0.28908,0.2185
0.30222,0.20423
0.31536,0.19071
0.3285,0.17792
0.34164,0.1658
0.35478,0.15434
0.36792,0.1435
0.38106,0.13325
0.3942,0.12356
0.40734,0.11441
0.42048,0.10578
0.43362,0.097632
0.44676,0.089951
0.4599,0.082717
0.47304,0.075907
0.48618,0.069504
0.49932,0.063488
0.51246,0.057844
0.5256,0.052553
0.53874,0.0476
0.55188,0.042971
0.56502,0.038651
0.57816,0.034627
0.5913,0.030886
0.60444,0.027415
0.61758,0.024203
0.63072,0.021238
0.64386,0.01851
0.657,0.016009
0.67014,0.013724
0.68328,0.011648
0.69642,0.0097697
0.70956,0.0080822
0.7227,0.0065768
0.73584,0.005246
0.74898,0.0040822
0.76212,0.0030785
0.77526,0.002228
0.7884,0.0015243
0.80154,0.00096121
0.81468,0.00053279
0.82782,0.00023336
0.84096,5.7501e-05
0.8541,0


==> data/Data_weak_IC_0.15_0.01.dat <==
0.025385,0.0042719
0.027692,0.0035115
0.03,0.0035182
0.032308,0.0030526
0.034615,0.0025295
0.036923,0.0025102
0.039231,0.002494
0.041538,0.0024807
0.043846,0.0018712
0.046154,0.0018476
0.048462,0.0018267
0.050769,0.0018083
0.053077,0.0017923
0.055385,0.0017784
0.057692,0.0011117
0.06,0.0010905
0.062308,0.0010712
0.064615,0.0010538
0.066923,0.0010382
0.069231,0.0010241
0.071538,0.0010116
0.073846,0.0010005
0.076154,0.00099073
0.078462,0.00098227
0.080769,0.00097504
0.083077,0.00096896
0.085385,0.000964
0.087692,0.00034251
0.09,0.00033428
0.092308,0.00032686
0.094615,0.00032019
0.096923,0.00031423
0.099231,0.00030894
0.10154,0.00030429
0.10385,0.00030024
0.10615,0.00029677
0.10846,0.00029384
0.11077,0.00029144
0.11308,0.00028954
0.11538,0.00028812
0.11769,0.00028717
0.12,0.00028667
0.12231,0.00028661
0.12462,0.00028696
0.12692,0.00028774
0.12923,0.00028891
0.13154,0.00029048
0.13385,0.00029244
0.13615,0.00029477
0.13846,0.00029748
0.14077,0.00030057
0.14308,0.00030401
0.14538,0.00030783
0.14769,0.000312
0.15,0.00031653


==> data/Data_weak_IC_0.2_0.01.dat <==
0.024615,0.0059449
0.027692,0.0051091
0.030769,0.0047426
0.033846,0.0042968
0.036923,0.0037603
0.04,0.0037242
0.043077,0.0036929
0.046154,0.0030157
0.049231,0.0029686
0.052308,0.002926
0.055385,0.0028877
0.058462,0.0028534
0.061538,0.0020087
0.064615,0.0019604
0.067692,0.001916
0.070769,0.0018752
0.073846,0.0018378
0.076923,0.0018036
0.08,0.0017724
0.083077,0.0017439
0.086154,0.0017181
0.089231,0.0016947
0.092308,0.0016738
0.095385,0.001655
0.098462,0.0016384
0.10154,0.00068474
0.10462,0.00066286
0.10769,0.0006428
0.11077,0.00062445
0.11385,0.0006077
0.11692,0.00059245
0.12,0.00057861
0.12308,0.0005661
0.12615,0.00055485
0.12923,0.00054479
0.13231,0.00053586
0.13538,0.00052799
0.13846,0.00052113
0.14154,0.00051525
0.14462,0.00051029
0.14769,0.00050622
0.15077,0.00050299
0.15385,0.00050059
0.15692,0.00049898
0.16,0.00049813
0.16308,0.00049802
0.16615,0.00049863
0.16923,0.00049994
0.17231,0.00050193
0.17538,0.00050459
0.17846,0.00050791
0.18154,0.00051187
0.18462,0.00051646
0.18769,0.00052168
0.19077,0.00052752
0.19385,0.00053397
0.19692,0.00054102
0.2,0.00054868


==> data/Data_weak_IC_10_1.dat <==
2.3077,0.92957
2.4615,0.91437
2.6154,0.90372
2.7692,0.90416
2.9231,0.8894
3.0769,0.88962
3.2308,0.86808
3.3846,0.86793
3.5385,0.86786
3.6923,0.86787
3.8462,0.83232
4,0.83167
4.1538,0.83113
4.3077,0.8307
4.4615,0.83038
4.6154,0.83015
4.7692,0.83003
4.9231,0.7578
5.0769,0.75635
5.2308,0.75508
5.3846,0.75398
5.5385,0.75305
5.6923,0.75228
5.8462,0.75167
6,0.75122
6.1538,0.75091
6.3077,0.75076
6.4615,0.75075
6.6154,0.75087
6.7692,0.75112
6.9231,0.7515
7.0769,0.752
7.2308,0.53204
7.3846,0.53027
7.5385,0.52886
7.6923,0.52781
7.8462,0.52709
8,0.52671
8.1538,0.52667
8.3077,0.52694
8.4615,0.52752
8.6154,0.52839
8.7692,0.52956
8.9231,0.53101
9.0769,0.53272
9.2308,0.53469
9.3846,0.5369
9.5385,0.53935
9.6923,0.54201
9.8462,0.54488
10,0.54795


==> data/Data_weak_IC_1_0.1.dat <==
0.23077,0.074985
0.24615,0.069712
0.26154,0.066167
0.27692,0.066309
0.29231,0.061618
0.30769,0.061685
0.32308,0.055346
0.33846,0.055303
0.35385,0.055284
0.36923,0.055286
0.38462,0.046195
0.4,0.046043
0.41538,0.045918
0.43077,0.045819
0.44615,0.045745
0.46154,0.045694
0.47692,0.045665
0.49231,0.031992
0.50769,0.031771
0.52308,0.031578
0.53846,0.031412
0.55385,0.031272
0.56923,0.031157
0.58462,0.031067
0.6,0.031
0.61538,0.030955
0.63077,0.030932
0.64615,0.03093
0.66154,0.030948
0.67692,0.030986
0.69231,0.031042
0.70769,0.031116
0.72308,0.01179
0.73846,0.011704
0.75385,0.011635
0.76923,0.011584
0.78462,0.011549
0.8,0.011531
0.81538,0.011529
0.83077,0.011542
0.84615,0.01157
0.86154,0.011612
0.87692,0.011669
0.89231,0.01174
0.90769,0.011824
0.92308,0.011922
0.93846,0.012032
0.95385,0.012156
0.96923,0.012292
0.98462,0.012441
1,0.012602


==> data/Data_weak_IC_5_0.5.dat <==
1.1538,0.44854
1.2308,0.43727
1.3077,0.42938
1.3846,0.4297
1.4615,0.4188
1.5385,0.41896
1.6154,0.40315
1.6923,0.40304
1.7692,0.40298
1.8462,0.40299
1.9231,0.37726
2,0.37679
2.0769,0.37641
2.1538,0.3761
2.2308,0.37587
2.3077,0.37571
2.3846,0.37562
2.4615,0.32546
2.5385,0.32449
2.6154,0.32363
2.6923,0.3229
2.7692,0.32227
2.8462,0.32176
2.9231,0.32135
3,0.32105
3.0769,0.32085
3.1538,0.32074
3.2308,0.32073
3.3077,0.32081
3.3846,0.32098
3.4615,0.32124
3.5385,0.32157
3.6154,0.19163
3.6923,0.19073
3.7692,0.19001
3.8462,0.18947
3.9231,0.18911
4,0.18892
4.0769,0.1889
4.1538,0.18903
4.2308,0.18933
4.3077,0.18977
4.3846,0.19037
4.4615,0.19111
4.5385,0.19198
4.6154,0.19299
4.6923,0.19413
4.7692,0.19539
4.8462,0.19677
4.9231,0.19826
5,0.19987

